Minimal cylinders in the three-dimensional Heisenberg group

We study minimal cylinders in the three-dimensional Heisenberg group ${\rm Nil}_3$ using the generalized Weierstrass type representation, the so-called loop group method. We characterize all non-vertical minimal cylinders in terms of pairs of two closed plane curves which have the same signed area. Moreover, as a byproduct of the construction, spacelike CMC cylinders can also be obtained.

==> figure1/cylinder-1-pot.txt <==
The potential is as follows:

A=@(z,h)[0,cos(z)-i*sin(3*z),0,-(cos(z)-i*sin(3*z)),0,0; 0,0,-(cos(z)+i*sin(3*z)),0,cos(z)+i*sin(3*z),0];



==> figure2/cylinder-2.txt <==
The potential is as follows:

A=@(z,h)[0,exp(-pi/4*i)+sqrt(6)*cos(4*z),i,-(exp(-pi/4*i)+sqrt(6)*cos(4*z)),0,0; 0,0,-(exp(pi/4*i)+sqrt(6)*cos(4*z)),-i,(exp(pi/4*i)+sqrt(6)*cos(4*z)),0];

==> figure3/cylinder-3.txt <==
The potential is as follows:

A=@(z,h)[0,hh(z),0,k(z),0,0;0,0,kb(z),0,hb(z),0];
hh=@(z)(1/2).*cos(z)+cos(z).*sech(2.*sin(z))+(sqrt(-1)*(-1)).*sin(3.*z)
hb=@(z)(1/2).*cos(z)+cos(z).*sech(2.*sin(z))+sqrt(-1).*sin(3.*z)
k=@(z)(1/2).*(cos(z)+(-2).*cos(z).*sech(2.*sin(z))+(sqrt(-1)*2).*sin(3.*z))
kb=@(z)(1/2).*(cos(z)+(-2).*cos(z).*sech(2.*sin(z))+(sqrt(-1)*(-2)).*sin(3.*z))

The period p = 2 pi

The plane curve is the same as cylinder-1.png
ds
